Learning Directed-Acyclic-Graphs from Large-Scale Genomics Data

In this paper we consider the problem of learning the genetic-interaction-map, i.e., the topology of a directed acyclic graph (DAG) of genetic interactions from noisy double knockout (DK) data. Based on a set of well established biological interaction models we detect and classify the interactions between genes. We propose a novel linear integer optimization program called the Genetic-Interactions-Detector (GENIE) to identify the complex biological dependencies among genes and to compute the DAG topology that matches the DK measurements best. Furthermore, we extend the GENIE-program by incorporating genetic-interactions-profile (GI-profile) data to further enhance the detection performance. In addition, we propose a sequential scalability technique for large sets of genes under study, in order to provide statistically stressable results for real measurement data. Finally, we show via numeric simulations that the GENIE-program as well as the GI-profile data extended GENIE (GI-GENIE)-program clearly outperform the conventional techniques and present real data results for our proposed sequential scalability technique.

==> D_ed.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'D_ed.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7503976)%
    \put(0,0){\includegraphics[width=\unitlength]{D_ed.pdf}}%
    \put(0.12361143,0.05377046){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.22043619,0.05377046){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.3109119,0.05377046){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.40793571,0.05377046){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.50495952,0.05377046){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.60178571,0.05377046){\makebox(0,0)[lb]{\smash{25}}}%
    \put(0.69880952,0.05377046){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.79583333,0.05377046){\makebox(0,0)[lb]{\smash{35}}}%
    \put(0.89285714,0.05377046){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.11011905,0.07380951){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.0902781,0.19623046){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.11011905,0.31845189){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.0902781,0.44087331){\makebox(0,0)[lb]{\smash{1.5}}}%
    \put(0.11011905,0.56309474){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.0902781,0.68531855){\makebox(0,0)[lb]{\smash{2.5}}}%
    \put(0.45694524,0.01){\makebox(0,0)[lb]{\smash{SNR in [db]}}}%
    \put(0.06329333,0.2){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\text{D}_{\text{ed}}$ according to Eq.~(\ref{misdetection})}}}}%
    
    \put(0.59245952,0.63611141){\makebox(0,0)[lb]{\scriptsize{Pearson correlation} }}%
    \put(0.59245952,0.60258046){\makebox(0,0)[lb]{ \scriptsize{$\text{O}_{\text{GENIE}}$ without $\mathcal{L}$}   }}%
    \put(0.59245952,0.56853284){\makebox(0,0)[lb]{\smash{ \scriptsize{$\text{O}_{\text{GENIE}}$ }   }}}%
  \end{picture}%
\endgroup%


==> D_mis.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'D_mis.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7503976)%
    \put(0,0){\includegraphics[width=\unitlength]{D_mis.pdf}}%
    \put(0.12361143,0.05377046){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.22043619,0.05377046){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.3109119,0.05377046){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.40793571,0.05377046){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.50495952,0.05377046){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.60178571,0.05377046){\makebox(0,0)[lb]{\smash{25}}}%
    \put(0.69880952,0.05377046){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.79583333,0.05377046){\makebox(0,0)[lb]{\smash{35}}}%
    \put(0.89285714,0.05377046){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.11011905,0.07380951){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.0902781,0.13511903){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.0902781,0.19623046){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.0902781,0.25734236){\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0.0902781,0.31845189){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.0902781,0.37956379){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.0902781,0.44087331){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.0902781,0.50198522){\makebox(0,0)[lb]{\smash{0.7}}}%
    \put(0.0902781,0.56309474){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.0902781,0.62420665){\makebox(0,0)[lb]{\smash{0.9}}}%
    \put(0.11011905,0.68531855){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.4,0.01){\makebox(0,0)[lb]{\smash{SNR in [db]}}}%
    \put(0.06329333,0.2){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\text{D}_{\text{mis}}$ according to Eq.~(\ref{missingedges})} }}}%


		\put(0.25456429,0.2017857){\makebox(0,0)[lb]{\scriptsize{Pearson correlation}  }}%
    \put(0.25456429,0.16825427){\makebox(0,0)[lb]{\smash{\scriptsize{$\text{O}_{\text{GENIE}}$ without $\mathcal{L}$}  }}}%
    \put(0.25456429,0.12420665){\makebox(0,0)[lb]{\smash{\scriptsize{$\text{O}_{\text{GENIE}}$ }}} }%
  \end{picture}%
\endgroup%

